Synthetic Social Media Influence Experimentation via an Agentic Reinforcement Learning Large Language Model Bot

Understanding the dynamics of public opinion evolution on online social platforms is crucial for understanding influence mechanisms and the provenance of information. Traditional influence analysis is typically divided into qualitative assessments of personal attributes (e.g., psychology of influence) and quantitative evaluations of influence power mechanisms (e.g., social network analysis). One challenge faced by researchers is the ethics of real-world experimentation and the lack of social influence data. In this study, we provide a novel simulated environment that combines agentic intelligence with Large Language Models (LLMs) to test topic-specific influence mechanisms ethically. Our framework contains agents that generate posts, form opinions on specific topics, and socially follow/unfollow each other based on the outcome of discussions. This simulation allows researchers to observe the evolution of how opinions form and how influence leaders emerge. Using our own framework, we design an opinion leader that utilizes Reinforcement Learning (RL) to adapt its linguistic interaction with the community to maximize its influence and followers over time. Our current findings reveal that constraining the action space and incorporating self-observation are key factors for achieving stable and consistent opinion leader generation for topic-specific influence. This demonstrates the simulation framework's capacity to create agents that can adapt to complex and unpredictable social dynamics. The work is important in an age of increasing online influence on social attitudes and emerging technologies.

==> README.txt <==
A CLASS AND TEMPLATE FOR JASSS ARTICLES v.0.6, 2020-11-19
Author: Giangiacomo Bravo <giangiacomo.bravo@lnu.se> 

The bundle is composed by five files. The 'JASSS.cls', jasss.bst, 'JASSS.png' and 'bar.png' files are needed to build the output. They should be included in your localtexmf directory (remeber to refresh the file-name database) or simply copied in the one where you keep your LaTeX code.

In addition, a template is provided in the 'TemplateJASSS.tex' file. Please always use this template for your submissions.
 
In order to correctly build the output, the following packages should be installed in your system: graphicx, xcolor, booktabs, amsmath, ifthen, geometry, authblk, natbib, endnotes.

Please always use pdfLaTeX and BibTeX (not BibLaTeX).

The font used is Source Sans Pro, normally included in Tex Live and other  major LaTeX distributions. In case of problems, the font location at CTAN is http://www.ctan.org/tex-archive/fonts/sourcesanspro/
See also: http://www.tug.dk/FontCatalogue/sourcesanspro/

Remember to include the bibliographic database (the bib file) when submitting.



